V-CAPE: Visual Consistency Assessment for Product Image Editing

Recent advances in generative image editing enable complex transformations such as background replacement, object manipulation, and pose adjustment from natural language instructions. However, verifying that these transformations preserve visual consistency, defined as the preservation of an object's intrinsic visual attributes, including geometry, texture, color, and fine-grained details, remains a largely unsolved problem. This challenge is particularly pronounced at scale, where manual inspection is infeasible and automated quality assessment (AutoQA) could become essential. In this work, we introduce Visual Consistency Assessment for Product Image Editing (V-CAPE), a large-scale dataset for evaluating visual consistency in generative image editing. The dataset consists of 40K unique source-target product image pairs, each annotated with binary accept/reject labels and structured failure modes capturing fine-grained inconsistencies such as geometric distortions, pose errors, and identity mismatches. V-CAPE combines real-world edited images with a synthetic subset constructed from 3D assets, enabling both realistic evaluation and controlled analysis. Vision-language models (VLMs) across all evaluated size categories on AutoQA achieve accuracy below 65%, indicating that the dataset poses a substantial challenge regardless of model scale. Our results highlight fundamental limitations of current models in verifying visual consistency under transformation, positioning V-CAPE as a benchmark for advancing fine-grained image editing evaluation.

==> figures/vcape-s_pt_counts.dat <==
label	count
Chair	2898
Sofa	1876
Table	1216
Lamp	1015
{Stool Seating}	1009
{Home Furn. \& Decor.}	953
Pillow	946
{Wall Art}	843
Ottoman	494
Desk	260
Bed	236
Shelf	233
Cabinet	183
{Light Fixture}	174
Planter	155
Dresser	126
Headboard	114
Vase	51
{Bed Frame}	27
Rug	10

